LoSpAttn: Fast Training-Free Hybrid Attention for Vision and Diffusion Transformers

Softmax attention is central to modern vision and diffusion transformers, but its quadratic complexity in tokens remains a major computational bottleneck. Uniformly replacing softmax attention with linear or sparse attention in large pretrained models often degrades performance, as attention rank and sparsity vary across heads and layers, and additionally across denoising timesteps in diffusion transformers. We show that selectively exploiting these two complementary structures enables inference acceleration in large pretrained models while retaining competitive task performance, with the largest gains at long token sequences. In particular, we propose Low-Rank and Sparse Attention (LoSpAttn), a training-free hybrid framework that uses fast, one-time calibration to select low-rank or block-sparse replacements, retaining exact softmax when neither is sufficiently accurate. For reliable low-rank replacement, we develop a numerically stable Nystr\"om approximation using symmetric kernel lifting and preconditioning, with theoretical error guarantees for normalized attention. Experiments on ViT-Large, DiT-XL/2, and PixArt-$\Sigma$ demonstrate inference acceleration while maintaining classification accuracy and generation quality comparable to the original pretrained models. For example, on PixArt-$\Sigma$ at 2K resolution ($16{,}384$ tokens), LoSpAttn achieves up to $1.4\times$ end-to-end and $11\times$ attention speedup over the FlashAttention-2. Code provided at https://github.com/J-Karthik-palaniappan/LospAttn

==> images/pixart2mp/samples.txt <==
A zebra and a giraffe in an enclosure together.
A person sitting on a bench under an umbrella.
a little car sitting by a wall with a picture on it
A little boy snow skiing with adults on a hill.
A gourmet meat dish served over a bed of vegetables.
A giraffe standing in the grass near a tree.
A dog sitting at a table in front of a plate
A close up of a pizza with spinach and parmesan topping.
A brown teddy bear sitting on a wooden table next to a red ball.
